The Diary of Niels: Affective engagement through tangible interaction with museum artifacts

This paper presents a research through design exploration using tangible interactions in order to seamlessly integrate technology in a historical house museum. The study addresses a longstanding concern in museum exhibition design that interactive technologies may distract from the artifacts on display. Through an iterative design process including user studies, a co-creation workshop with museum staff and several prototypes, we developed an interactive installation called The Diary of Niels that combines physical objects, RFID sensors and an elaborate fiction in order to facilitate increased visitor engagement. Insights from the research process and user tests indicate that the integration of technology and artifacts is meaningful and engaging for users, and helps introduce museum visitors to the historic theme of the exhibition and the meaning of the artifacts. The study also points to continued challenges in integrating such hybrid experiences fully with the rest of the exhibition.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

